Simon's algorithm in the NISQ cloud

Simon's algorithm was one of the first problems to demonstrate a genuine quantum advantage. The algorithm, however, assumes access to noise-free qubits. In our work we use Simon's algorithm to benchmark the error rates of devices currently available in the "quantum cloud." As a main result we obtain an objective comparison between the different physical platforms made available by IBM and IonQ. Our study highlights the importance of understanding the device architectures and chip topologies when transpiling quantum algorithms onto hardware. For instance, we demonstrate that two-qubit operations on spatially separated qubits on superconducting chips should be avoided.

==> archive/oracle.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, 7.500000) rectangle (284.000000, 97.500000);
% Drawing wires
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,90.000000) -- (268.000000,90.000000);
\draw[color=black] (268.000000,89.500000) -- (284.000000,89.500000);
\draw[color=black] (268.000000,90.500000) -- (284.000000,90.500000);
%   Deferring wire label at (0.000000,90.000000)
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black,dotted] (0.000000,75.000000) -- (268.000000,75.000000);
\draw[color=black,dotted] (268.000000,74.500000) -- (284.000000,74.500000);
\draw[color=black,dotted] (268.000000,75.500000) -- (284.000000,75.500000);
%   Deferring wire label at (0.000000,75.000000)
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,60.000000) -- (268.000000,60.000000);
\draw[color=black] (268.000000,59.500000) -- (284.000000,59.500000);
\draw[color=black] (268.000000,60.500000) -- (284.000000,60.500000);
\filldraw[color=white,fill=white] (0.000000,56.250000) rectangle (-4.000000,93.750000);
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (0.000000,56.250000) -- (0.000000,93.750000);
\draw[color=black] (-4.000000,75.000000) node[left] {$|0\rangle^{\otimes n}$};
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,45.000000) -- (204.000000,45.000000);
\draw[color=black] (204.000000,44.500000) -- (284.000000,44.500000);
\draw[color=black] (204.000000,45.500000) -- (284.000000,45.500000);
%   Deferring wire label at (0.000000,45.000000)
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black,dotted] (0.000000,30.000000) -- (204.000000,30.000000);
\draw[color=black,dotted] (204.000000,29.500000) -- (284.000000,29.500000);
\draw[color=black,dotted] (204.000000,30.500000) -- (284.000000,30.500000);
%   Deferring wire label at (0.000000,30.000000)
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,15.000000) -- (204.000000,15.000000);
\draw[color=black] (204.000000,14.500000) -- (284.000000,14.500000);
\draw[color=black] (204.000000,15.500000) -- (284.000000,15.500000);
\filldraw[color=white,fill=white] (0.000000,11.250000) rectangle (-4.000000,48.750000);
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (0.000000,11.250000) -- (0.000000,48.750000);
\draw[color=black] (-4.000000,30.000000) node[left] {$|0\rangle^{\otimes n}$};
% Done with wires; drawing gates
% Line 5: a H
\begin{scope}
\draw[fill=white] (16.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 90.000000) node {$H$};
\end{scope}
% Line 6: b H
\begin{scope}
\draw[fill=white] (16.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 75.000000) node {$H$};
\end{scope}
% Line 7: c H
\begin{scope}
\draw[fill=white] (16.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 60.000000) node {$H$};
\end{scope}
% Line 8: d C a
\draw (45.000000,90.000000) -- (45.000000,45.000000);
\begin{scope}
\draw[fill=white] (45.000000, 45.000000) circle(3.000000pt);
\clip (45.000000, 45.000000) circle(3.000000pt);
\draw (42.000000, 45.000000) -- (48.000000, 45.000000);
\draw (45.000000, 42.000000) -- (45.000000, 48.000000);
\end{scope}
\filldraw (45.000000, 90.000000) circle(1.500000pt);
% Line 10: e C b
\draw (71.000000,75.000000) -- (71.000000,30.000000);
\begin{scope}
\draw[fill=white] (71.000000, 30.000000) circle(3.000000pt);
\clip (71.000000, 30.000000) circle(3.000000pt);
\draw (68.000000, 30.000000) -- (74.000000, 30.000000);
\draw (71.000000, 27.000000) -- (71.000000, 33.000000);
\end{scope}
\filldraw (71.000000, 75.000000) circle(1.500000pt);
% Line 13: f C c
\draw (97.000000,60.000000) -- (97.000000,15.000000);
\begin{scope}
\draw[fill=white] (97.000000, 15.000000) circle(3.000000pt);
\clip (97.000000, 15.000000) circle(3.000000pt);
\draw (94.000000, 15.000000) -- (100.000000, 15.000000);
\draw (97.000000, 12.000000) -- (97.000000, 18.000000);
\end{scope}
\filldraw (97.000000, 60.000000) circle(1.500000pt);
% Line 14: d C a
\draw (123.000000,90.000000) -- (123.000000,45.000000);
\begin{scope}
\draw[fill=white] (123.000000, 45.000000) circle(3.000000pt);
\clip (123.000000, 45.000000) circle(3.000000pt);
\draw (120.000000, 45.000000) -- (126.000000, 45.000000);
\draw (123.000000, 42.000000) -- (123.000000, 48.000000);
\end{scope}
\filldraw (123.000000, 90.000000) circle(1.500000pt);
% Line 15: e C a
\draw (149.000000,90.000000) -- (149.000000,30.000000);
\begin{scope}
\draw[fill=white] (149.000000, 30.000000) circle(3.000000pt);
\clip (149.000000, 30.000000) circle(3.000000pt);
\draw (146.000000, 30.000000) -- (152.000000, 30.000000);
\draw (149.000000, 27.000000) -- (149.000000, 33.000000);
\end{scope}
\filldraw (149.000000, 90.000000) circle(1.500000pt);
% Line 16: f C a
\draw (175.000000,90.000000) -- (175.000000,15.000000);
\begin{scope}
\draw[fill=white] (175.000000, 15.000000) circle(3.000000pt);
\clip (175.000000, 15.000000) circle(3.000000pt);
\draw (172.000000, 15.000000) -- (178.000000, 15.000000);
\draw (175.000000, 12.000000) -- (175.000000, 18.000000);
\end{scope}
\filldraw (175.000000, 90.000000) circle(1.500000pt);
% Line 17: d M
\draw[fill=white] (198.000000, 39.000000) rectangle (210.000000, 51.000000);
\draw[very thin] (204.000000, 45.600000) arc (90:150:6.000000pt);
\draw[very thin] (204.000000, 45.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (204.000000, 39.600000) -- +(80:10.392305pt);
% Line 18: e M
\draw[fill=white] (198.000000, 24.000000) rectangle (210.000000, 36.000000);
\draw[very thin] (204.000000, 30.600000) arc (90:150:6.000000pt);
\draw[very thin] (204.000000, 30.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (204.000000, 24.600000) -- +(80:10.392305pt);
% Line 19: f M
\draw[fill=white] (198.000000, 9.000000) rectangle (210.000000, 21.000000);
\draw[very thin] (204.000000, 15.600000) arc (90:150:6.000000pt);
\draw[very thin] (204.000000, 15.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (204.000000, 9.600000) -- +(80:10.392305pt);
% Line 20: a H
\begin{scope}
\draw[fill=white] (236.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (236.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (236.000000, 90.000000) node {$H$};
\end{scope}
% Line 21: b H
\begin{scope}
\draw[fill=white] (236.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (236.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (236.000000, 75.000000) node {$H$};
\end{scope}
% Line 22: c H
\begin{scope}
\draw[fill=white] (236.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (236.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (236.000000, 60.000000) node {$H$};
\end{scope}
% Line 23: a M
\draw[fill=white] (262.000000, 84.000000) rectangle (274.000000, 96.000000);
\draw[very thin] (268.000000, 90.600000) arc (90:150:6.000000pt);
\draw[very thin] (268.000000, 90.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (268.000000, 84.600000) -- +(80:10.392305pt);
% Line 24: b M
\draw[fill=white] (262.000000, 69.000000) rectangle (274.000000, 81.000000);
\draw[very thin] (268.000000, 75.600000) arc (90:150:6.000000pt);
\draw[very thin] (268.000000, 75.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (268.000000, 69.600000) -- +(80:10.392305pt);
% Line 25: c M
\draw[fill=white] (262.000000, 54.000000) rectangle (274.000000, 66.000000);
\draw[very thin] (268.000000, 60.600000) arc (90:150:6.000000pt);
\draw[very thin] (268.000000, 60.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (268.000000, 54.600000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}


==> archive/simons.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (196.000000, 22.500000);
% Drawing wires
% Line 2: a W |0\rangle
\draw[color=black] (0.000000,15.000000) -- (180.000000,15.000000);
\draw[color=black] (180.000000,14.500000) -- (196.000000,14.500000);
\draw[color=black] (180.000000,15.500000) -- (196.000000,15.500000);
\draw[color=black] (0.000000,15.000000) node[left] {$|0\rangle$};
% Line 3: b W |0\rangle
\draw[color=black] (0.000000,0.000000) -- (116.000000,0.000000);
\draw[color=black] (116.000000,-0.500000) -- (196.000000,-0.500000);
\draw[color=black] (116.000000,0.500000) -- (196.000000,0.500000);
\draw[color=black] (0.000000,0.000000) node[left] {$|0\rangle$};
% Done with wires; drawing gates
% Line 4: a / n
\draw (10.000000, 9.000000) -- (18.000000, 21.000000);
\draw (16.000000, 18.000000) node[right] {$\scriptstyle{n}$};
% Line 5: b / n
\draw (10.000000, -6.000000) -- (18.000000, 6.000000);
\draw (16.000000, 3.000000) node[right] {$\scriptstyle{n}$};
% Line 7: a H
\begin{scope}
\draw[fill=white] (44.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (44.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (44.000000, 15.000000) node {$H$};
\end{scope}
% Line 9: a b G $U_f$ width=20
\draw (80.000000,15.000000) -- (80.000000,0.000000);
\begin{scope}
\draw[fill=white] (80.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\clip (80.000000, 7.500000) +(-45.000000:14.142136pt and 19.091883pt) -- +(45.000000:14.142136pt and 19.091883pt) -- +(135.000000:14.142136pt and 19.091883pt) -- +(225.000000:14.142136pt and 19.091883pt) -- cycle;
\draw (80.000000, 7.500000) node {$U_f$};
\end{scope}
% Line 11: b M
\draw[fill=white] (110.000000, -6.000000) rectangle (122.000000, 6.000000);
\draw[very thin] (116.000000, 0.600000) arc (90:150:6.000000pt);
\draw[very thin] (116.000000, 0.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (116.000000, -5.400000) -- +(80:10.392305pt);
% Line 13: a H
\begin{scope}
\draw[fill=white] (148.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (148.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (148.000000, 15.000000) node {$H$};
\end{scope}
% Line 15: a M
\draw[fill=white] (174.000000, 9.000000) rectangle (186.000000, 21.000000);
\draw[very thin] (180.000000, 15.600000) arc (90:150:6.000000pt);
\draw[very thin] (180.000000, 15.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (180.000000, 9.600000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
% % Done with ending labels; drawing cut lines and comments
% \draw[dashed] (28.000000, -7.500000) -- (28.000000, 22.500000);
% \draw[dashed] (60.000000, -7.500000) -- (60.000000, 22.500000);
% \draw[dashed] (100.000000, -7.500000) -- (100.000000, 22.500000);
% \draw[dashed] (132.000000, -7.500000) -- (132.000000, 22.500000);
% \draw[dashed] (164.000000, -7.500000) -- (164.000000, 22.500000);
% % Line 6: @ 0 1 %% $|\psi_0\rangle$
% \draw (30.000000, -11.500000) node[text width=144pt,below,text centered] {$|\psi_0\rangle$};
% % Line 8: @ 1 2 %% $|\psi_1\rangle$
% \draw (64.000000, -11.500000) node[text width=144pt,below,text centered] {$|\psi_1\rangle$};
% % Line 10: @ 2 3 %% $|\psi_2\rangle$
% \draw (96.000000, -11.500000) node[text width=144pt,below,text centered] {$|\psi_2\rangle$};
% % Line 12: @ 3 4 %% $|\psi_3\rangle$
% \draw (132.000000, -11.500000) node[text width=144pt,below,text centered] {$|\psi_3\rangle$};
% % Line 14: @ 4 5 %% $|\psi_4\rangle$
% \draw (164.000000, -11.500000) node[text width=144pt,below,text centered] {$|\psi_4\rangle$};
% % Done with comments
\end{tikzpicture}


==> archive/simplestOracle.tikz <==
%! \usetikzlibrary{decorations.pathreplacing,decorations.pathmorphing}
\begin{tikzpicture}[scale=1.500000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, 7.500000) rectangle (232.000000, 97.500000);
% Drawing wires
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,90.000000) -- (216.000000,90.000000);
\draw[color=black] (216.000000,89.500000) -- (232.000000,89.500000);
\draw[color=black] (216.000000,90.500000) -- (232.000000,90.500000);
%   Deferring wire label at (0.000000,90.000000)
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black,dotted] (0.000000,75.000000) -- (216.000000,75.000000);
\draw[color=black,dotted] (216.000000,74.500000) -- (232.000000,74.500000);
\draw[color=black,dotted] (216.000000,75.500000) -- (232.000000,75.500000);
%   Deferring wire label at (0.000000,75.000000)
% Line 2: a b c W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,60.000000) -- (216.000000,60.000000);
\draw[color=black] (216.000000,59.500000) -- (232.000000,59.500000);
\draw[color=black] (216.000000,60.500000) -- (232.000000,60.500000);
\filldraw[color=white,fill=white] (0.000000,56.250000) rectangle (-4.000000,93.750000);
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (0.000000,56.250000) -- (0.000000,93.750000);
\draw[color=black] (-4.000000,75.000000) node[left] {$|0\rangle^{\otimes n}$};
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,45.000000) -- (152.000000,45.000000);
\draw[color=black] (152.000000,44.500000) -- (232.000000,44.500000);
\draw[color=black] (152.000000,45.500000) -- (232.000000,45.500000);
%   Deferring wire label at (0.000000,45.000000)
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black,dotted] (0.000000,30.000000) -- (152.000000,30.000000);
\draw[color=black,dotted] (152.000000,29.500000) -- (232.000000,29.500000);
\draw[color=black,dotted] (152.000000,30.500000) -- (232.000000,30.500000);
%   Deferring wire label at (0.000000,30.000000)
% Line 3: d e f W |0\rangle^{\otimes n}< style=dotted
\draw[color=black] (0.000000,15.000000) -- (152.000000,15.000000);
\draw[color=black] (152.000000,14.500000) -- (232.000000,14.500000);
\draw[color=black] (152.000000,15.500000) -- (232.000000,15.500000);
\filldraw[color=white,fill=white] (0.000000,11.250000) rectangle (-4.000000,48.750000);
\draw[decorate,decoration={brace,amplitude = 4.000000pt},very thick] (0.000000,11.250000) -- (0.000000,48.750000);
\draw[color=black] (-4.000000,30.000000) node[left] {$|0\rangle^{\otimes n}$};
% Done with wires; drawing gates
% Line 5: a H
\begin{scope}
\draw[fill=white] (16.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 90.000000) node {$H$};
\end{scope}
% Line 6: b H
\begin{scope}
\draw[fill=white] (16.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 75.000000) node {$H$};
\end{scope}
% Line 7: c H
\begin{scope}
\draw[fill=white] (16.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (16.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (16.000000, 60.000000) node {$H$};
\end{scope}
% Line 8: d C a
\draw (45.000000,90.000000) -- (45.000000,45.000000);
\begin{scope}
\draw[fill=white] (45.000000, 45.000000) circle(3.000000pt);
\clip (45.000000, 45.000000) circle(3.000000pt);
\draw (42.000000, 45.000000) -- (48.000000, 45.000000);
\draw (45.000000, 42.000000) -- (45.000000, 48.000000);
\end{scope}
\filldraw (45.000000, 90.000000) circle(1.500000pt);
% Line 10: e C b
\draw (71.000000,75.000000) -- (71.000000,30.000000);
\begin{scope}
\draw[fill=white] (71.000000, 30.000000) circle(3.000000pt);
\clip (71.000000, 30.000000) circle(3.000000pt);
\draw (68.000000, 30.000000) -- (74.000000, 30.000000);
\draw (71.000000, 27.000000) -- (71.000000, 33.000000);
\end{scope}
\filldraw (71.000000, 75.000000) circle(1.500000pt);
% Line 12: f C c
\draw (97.000000,60.000000) -- (97.000000,15.000000);
\begin{scope}
\draw[fill=white] (97.000000, 15.000000) circle(3.000000pt);
\clip (97.000000, 15.000000) circle(3.000000pt);
\draw (94.000000, 15.000000) -- (100.000000, 15.000000);
\draw (97.000000, 12.000000) -- (97.000000, 18.000000);
\end{scope}
\filldraw (97.000000, 60.000000) circle(1.500000pt);
% Line 14: d C a
\draw (123.000000,90.000000) -- (123.000000,45.000000);
\begin{scope}
\draw[fill=white] (123.000000, 45.000000) circle(3.000000pt);
\clip (123.000000, 45.000000) circle(3.000000pt);
\draw (120.000000, 45.000000) -- (126.000000, 45.000000);
\draw (123.000000, 42.000000) -- (123.000000, 48.000000);
\end{scope}
\filldraw (123.000000, 90.000000) circle(1.500000pt);
% Line 15: d M
\draw[fill=white] (146.000000, 39.000000) rectangle (158.000000, 51.000000);
\draw[very thin] (152.000000, 45.600000) arc (90:150:6.000000pt);
\draw[very thin] (152.000000, 45.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (152.000000, 39.600000) -- +(80:10.392305pt);
% Line 16: e M
\draw[fill=white] (146.000000, 24.000000) rectangle (158.000000, 36.000000);
\draw[very thin] (152.000000, 30.600000) arc (90:150:6.000000pt);
\draw[very thin] (152.000000, 30.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (152.000000, 24.600000) -- +(80:10.392305pt);
% Line 17: f M
\draw[fill=white] (146.000000, 9.000000) rectangle (158.000000, 21.000000);
\draw[very thin] (152.000000, 15.600000) arc (90:150:6.000000pt);
\draw[very thin] (152.000000, 15.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (152.000000, 9.600000) -- +(80:10.392305pt);
% Line 18: a H
\begin{scope}
\draw[fill=white] (184.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (184.000000, 90.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (184.000000, 90.000000) node {$H$};
\end{scope}
% Line 19: b H
\begin{scope}
\draw[fill=white] (184.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (184.000000, 75.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (184.000000, 75.000000) node {$H$};
\end{scope}
% Line 20: c H
\begin{scope}
\draw[fill=white] (184.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (184.000000, 60.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (184.000000, 60.000000) node {$H$};
\end{scope}
% Line 21: a M
\draw[fill=white] (210.000000, 84.000000) rectangle (222.000000, 96.000000);
\draw[very thin] (216.000000, 90.600000) arc (90:150:6.000000pt);
\draw[very thin] (216.000000, 90.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (216.000000, 84.600000) -- +(80:10.392305pt);
% Line 22: b M
\draw[fill=white] (210.000000, 69.000000) rectangle (222.000000, 81.000000);
\draw[very thin] (216.000000, 75.600000) arc (90:150:6.000000pt);
\draw[very thin] (216.000000, 75.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (216.000000, 69.600000) -- +(80:10.392305pt);
% Line 23: c M
\draw[fill=white] (210.000000, 54.000000) rectangle (222.000000, 66.000000);
\draw[very thin] (216.000000, 60.600000) arc (90:150:6.000000pt);
\draw[very thin] (216.000000, 60.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (216.000000, 54.600000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

